Aggregation as Unsupervised Learning and its Evaluation

Regression uses supervised machine learning to find a model that combines several independent variables to predict a dependent variable based on ground truth (labeled) data, i.e., tuples of independent and dependent variables (labels). Similarly, aggregation also combines several independent variables to a dependent variable. The dependent variable should preserve properties of the independent variables, e.g., the ranking or relative distance of the independent variable tuples, and/or represent a latent ground truth that is a function of these independent variables. However, ground truth data is not available for finding the aggregation model. Consequently, aggregation models are data agnostic or can only be derived with unsupervised machine learning approaches. We introduce a novel unsupervised aggregation approach based on intrinsic properties of unlabeled training data, such as the cumulative probability distributions of the single independent variables and their mutual dependencies. We present an empirical evaluation framework that allows assessing the proposed approach against other aggregation approaches from two perspectives: (i) how well the aggregation output represents properties of the input tuples, and (ii) how well can aggregated output predict a latent ground truth. To this end, we use data sets for assessing supervised regression approaches that contain explicit ground truth labels. However, the ground truth is not used for deriving the aggregation models, but it allows for the assessment from a perspective (ii). More specifically, we use regression data sets from the UCI machine learning repository and benchmark several data-agnostic and unsupervised approaches for aggregation against ours. The benchmark results indicate that our approach outperforms the other data-agnostic and unsupervised aggregation approaches. It is almost on par with linear regression.

==> Aggregation as Unsupervised Learning and its Evaluation/excluded_data.csv <==
Excluded data set, reason to exclude
AI4I 2020 Predictive Maintenance,unique(output) = 2
Alcohol QCM Sensor,unique(output) = 2
Algerian Forest Fires,unique(output) = 2
Amazon Access Samples,unique(output) = 2
Apartment for rent classified, dataset is missing
Behavior of the urban traffic of the city of Sao Paulo in Brazil, response variable is not clearly defined
Bar Crawl: Detecting Heavy Drinking, response variable is not clearly defined
Bone marrow transplant: children,unique(output) = 2
Breast Cancer Wisconsin (Prognostic),unique(output) = 2
Carbon Nanotubes, response variable is not clearly defined
Cargo 2000 Freight Tracking and Tracing,unique(output) = 3
Challenger USA Space Shuttle O-Ring, too few instances
clickstream data for online shopping, response variable is not clearly defined
CNNpred: CNN-based stock market prediction using a diverse set of variables, response variable is not clearly defined
Condition monitoring of hydraulic systems,unique(output) = 2/3/4
Container Crane Controller, too few instances  
Cuff-Less Blood Pressure Estimation, response variable is not clearly defined  
Demand Forecasting for a store, dataset is missing
DrivFace,unique(output) = 4
Drug Review (Druglib.com), text input
Drug Review (Drugs.com), text input    
Dynamic Features of VirusShare Executables, response variable is not clearly defined
Early biomarkers of Parkinsons disease based on natural connected speech, dataset is missing
Educational Process Mining (EPM): A Learning Analytics, response variable is not clearly defined 
EEG Steady-State Visual Evoked Potential Signals, response variable is not clearly defined
ElectricityLoadDiagrams20112014, response variable is not clearly defined  
Estimation of obesity levels based on eating habits and physical condition,unique(output) = 7
Fertility,unique(output) = 2
Gas Sensor Array Drift Dataset at Different Concentrations,unique(output) = 7
Gas sensor array exposed to turbulent gas mixtures, response variable is not clearly defined
Gas sensor array temperature modulation, response variable is not clearly defined
Gas sensor array under flow modulation,unique(output) = 4
Geo-Magnetic field and WLAN dataset for indoor localisation from wristband and smartphone, response variable is not clearly defined
GNFUV Unmanned Surface Vehicles Sensor Data, response variable is not clearly defined
GNFUV Unmanned Surface Vehicles Sensor Data Set 2, response variable is not clearly defined  
Heart failure clinical records,unique(output) = 2
Hungarian Chickenpox Cases, response variable is not clearly defined
IIWA14-R820-Gazebo-Dataset-10Trajectories,unique(output) = 2
Improved Spiral Test Using Digitized Graphics Tablet for Monitoring Parkinson’s Disease, dataset is missing
Incident management process enriched event log, response variable is not clearly defined
Insurance Company Benchmark (COIL 2000),unique(output)=3
Iranian Churn, dataset is missing
KDC-4007 dataset Collection,unique(output)=8
KDD Cup 1998, response variable is not clearly defined
Las Vegas Strip,unique(output)=5
News Popularity in Multiple Social Media Platforms, text input  
NoisyOffice, images input
Online Retail II, response variable is not clearly defined
Open University Learning Analytics, response variable is not clearly defined    
Paper Reviews,unique(output)=5
Parking Birmingham Data Set, response variable is not clearly defined
Parkinson Disease Spiral Drawings Using Digitized Graphics Tablet,unique(output)=3
Pedestrian in Traffic, response variable is not clearly defined
PPG-DaLiA Data Set, response variable is not clearly defined
QSAR fish bioconcentration factor (BCF), response variable is not clearly defined
Query Analytics Workloads, response variable is not clearly defined
Simulated data for survival modelling, response variable is not clearly defined
SkillCraft1 Master Table,unique(output)=7
Solar Flare,unique(output)=3
South German Credit,unique(output)=2
South German Credit (UPDATE),unique(output)=2
Tamilnadu Electricity Board Hourly Readings,unique(output)=2
Tennis Major Tournament Match Statistics,unique(output)=2
Twin gas sensor arrays,unique(output)=4
UJIIndoorLoc-Mag,unique(output)=1
WESAD (Wearable Stress and Affect Detection),dataset is missing
wiki4HE,unique(output)=7
Wine Quality,unique(output)=7 / 6 

==> Aggregation as Unsupervised Learning and its Evaluation/selected_data_1.csv <==
name,Original UCI name,tasks,instances,inputs
3Droad,3D Road Network (North Jutland, Denmark),1,434874,3
airquality,Air Quality,5,9357,8
airfoil,Airfoil Self-Noise,1,1503,5
appliances,Appliances energy prediction,1,19735,27
autompg,Auto MPG,1,392,7
automobile,Automobile,1,159,13
PRSA\_Aotizhongxin,Beijing Multi-Site Air-Quality Data,6,31815,5
PRSA\_Changping,Beijing Multi-Site Air-Quality Data,6,32681,5
PRSA\_Dingling,Beijing Multi-Site Air-Quality Data,6,31306,5
PRSA\_Dongsi,Beijing Multi-Site Air-Quality Data,6,30338,5
PRSA\_Guanyuan,Beijing Multi-Site Air-Quality Data,6,32263,5
PRSA\_Gucheng,Beijing Multi-Site Air-Quality Data,6,32504,5
PRSA\_Huairou,Beijing Multi-Site Air-Quality Data,6,31708,5
PRSA\_Nongzhanguan,Beijing Multi-Site Air-Quality Data,6,33114,5
PRSA\_Shunyi,Beijing Multi-Site Air-Quality Data,6,30194,5
PRSA\_Tiantan,Beijing Multi-Site Air-Quality Data,6,32843,5
PRSA\_Wanliu,Beijing Multi-Site Air-Quality Data,6,30634,5
PRSA\_Wanshouxigong,Beijing Multi-Site Air-Quality Data,6,32768,5
beijing\_pm25,Beijing PM2.5 Data,1,41757,6
bias,Bias correction of numerical prediction model temperature forecast,2,7588,21
bike\_day,Bike Sharing Dataset,1,731,6
bike\_hour,Bike Sharing Dataset,1,17379,6
blogfeedback,BlogFeedback,1,52397,11
TomsHardware,Buzz in social media,1,28179,96
Twitter,Buzz in social media,1,583250,71
ccpp,Combined Cycle Power Plant,1,9568,4
communities,Communities and Crime,1,1994,122
comm\_unnorm,Communities and Crime Unnormalized,1,2215,124
machine,Computer Hardware,1,209,6
concrete,Concrete Compressive Strength,1,1030,8
slump,Concrete Slump Test,3,104,7
CBM,Condition Based Maintenance of Naval Propulsion Plants,1,11934,16
CSM,CSM (Conventional and Social Media Movies) Dataset 2014 and 2015,1,231,9
dailydemand,Daily Demand Forecasting Orders,1,60,12
elect\_grid,Electrical Grid Stability Simulated Data,1,10000,13
energy\_efficiency,Energy efficiency,2,768,7
facebook\_comment,Facebook Comment Volume Dataset,1,40949,52
facebook\_metrics,Facebook metrics,1,495,17
forestfires,Forest Fires,1,517,8
ethylene\_CO,Gas sensor array under dynamic gas mixtures,1,4208261,17
ethylene\_methane,Gas sensor array under dynamic gas mixtures,1,4178504,17
gt\_2011,Gas Turbine CO and NOx Emission Data Set,2,7411,9
gt\_2012,Gas Turbine CO and NOx Emission Data Set,2,7628,9
gt\_2013,Gas Turbine CO and NOx Emission Data Set,2,7152,9

==> Aggregation as Unsupervised Learning and its Evaluation/selected_data_2.csv <==
name,Original UCI name,tasks,instances,inputs
gt\_2014,Gas Turbine CO and NOx Emission Data Set,2,7158,9
gt\_2015,Gas Turbine CO and NOx Emission Data Set,2,7384,9
default\_features,Geographical Original of Music,2,1059,68
default\_chromatic,Geographical Original of Music,2,1059,116
gps,GPS Trajectories,1,163,3
greenhouse,Greenhouse Gas Observing Network,1,955167,14
household,Individual household electric power consumption,1,2049280,6
akbilgic,ISTANBUL STOCK EXCHANGE,1,536,8
RN\_Undirected,KEGG Metabolic Reaction Network (Undirected),1,64608,27
RN\_Directed,KEGG Metabolic Relation Network (Directed),1,53413,19
metro,Metro Interstate Traffic Volume,1,48204,4
OnlineNewsPopularity,Online News Popularity,1,39644,44
transcoding\_mesurment,Online Video Characteristics and Transcoding Time Dataset,1,68784,6
optical\_interconnection,Optical Interconnection Network,1,640,4
Parkinson\_multiple,Parkinson Speech Dataset with Multiple Types of Sound Recordings,1,1040,26
parkinsons,Parkinsons Telemonitoring,2,5875,7
CASP,Physicochemical Properties of Protein Tertiary Structure,1,45730,9
fivecities,PM2.5 Data of Five Chinese Cities,1,49579,7
productivity,Productivity Prediction of Garment Employees,1,691,8
qsar\_aquatic\_toxicity,QSAR aquatic toxicity,1,546,8
qsar\_bioconcentration,QSAR Bioconcentration classes dataset,1,779,9
fish\_toxicity,QSAR fish toxicity,1,908,6
real\_estate,Real estate valuation data set,1,414,5
ElectionData,Real-time Election Results: Portugal 2019,1,21643,7
slice\_localization,Relative location of CT slices on axial axis,1,53500,373
residential\_building,Residential Building Data Set,2,372,7
SeoulBike,Seoul Bike Sharing Demand,1,760,9
servo,Servo,1,167,2
sgemm\_product,SGEMM GPU kernel performance,1,241600,10
sml1,SML2010,1,2764,16
sml2,SML2010,1,1373,16
stock\_portfolio,Stock portfolio performance,6,315,6
student\_mat,Student Performance,1,395,13
student\_por,Student Performance,1,649,13
superconduct,Superconductivty Data,1,21263,9
UJIndoorLoc,UJIIndoorLoc,2,19937,125
WEC\_Adelaide,Wave Energy Converters,1,71999,48
WEC\_Perth,Wave Energy Converters,1,72000,48
WEC\_Sydney,Wave Energy Converters,1,72000,48
WEC\_ Tasmania,Wave Energy Converters,1,72000,48
yacht\_hydrodynamics,Yacht Hydrodynamics,1,308,6
YearPredictionMSD,YearPredictionMSD,1,515345,90
